Equatorial photon motion in the Kerr-Newman spacetimes with a non-zero cosmological constant

Discussion of the equatorial photon motion in Kerr-Newman black-hole and naked-singularity spacetimes with a non-zero cosmological constant is presented. Both repulsive and attractive cosmological constants are considered. Circular photon orbits are determined, and their stability is established. The spacetimes are divided into separated classes according to the properties of the `effective potential'. There is a special class of Kerr-Newman-de Sitter black-hole spacetimes with so-called `restricted repulsive barrier'. Further, the azimuthal motion is discussed and photon trajectories are given in typical situations. It is shown that for some photons with negative impact parameter turning points of their azimuthal motion can exist.

==> readme.txt <==
Article submitted by:   Stanislav Hledik

Journal submitted to:   Classical and Quantum Gravity

Article title:          Equatorial photon motion in the Kerr--Newman
                        spacetimes with a non-zero cosmological constant

Author:                 Zdenek Stuchlik  (Zden\v{e}k Stuchl\'{\i}k)
                        and Stanislav Hledik (Hled\'{\i}k)

Article type:           Paper

Status of article:      revised

Reference number:	CQG/150924/PAP

Postal address:         Department of Physics
                        Faculty of Philosophy and Science
                        Silesian University at Opava
                        Bezrucovo nam. 13
                        746 01  Opava
                        Czech Republic

E-mail address:         Stanislav.Hledik@fpf.slu.cz

Phone number:           +420 653 684292

Fax number:             +420 653 216948

Article file format:    LaTeX 2.09, ioplppt.sty, 12pt option

Number of figures:      107 EPS files

